Learning with Instance Bundles for Reading Comprehension

When training most modern reading comprehension models, all the questions associated with a context are treated as being independent from each other. However, closely related questions and their corresponding answers are not independent, and leveraging these relationships could provide a strong supervision signal to a model. Drawing on ideas from contrastive estimation, we introduce several new supervision techniques that compare question-answer scores across multiple related instances. Specifically, we normalize these scores across various neighborhoods of closely contrasting questions and/or answers, adding another cross entropy loss term that is used in addition to traditional maximum likelihood estimation. Our techniques require bundles of related question-answer pairs, which we can either mine from within existing data or create using various automated heuristics. We empirically demonstrate the effectiveness of training with instance bundles on two datasets -- HotpotQA and ROPES -- showing up to 11% absolute gains in accuracy.

==> ACL2021/plot_data/consistency.dat <==
Sample inf rank em f1
0 85.5 81.1 72.2 79
1 87.5 83.9 74.6 82.3
2 89.1 87.7 77.6 84.4
3 90.1 90.0 79.2 85.8

==> ACL2021/plot_data/consistency_transpose.dat <==
Sample mle aug ul ce
inf 85.5 87.5 89.1 90.1
rank 81.1 83.9 87.7 90.0
em 72.2 74.6 77.6 79.2
f1 79 82.3 84.4 85.8

==> ACL2021/plot_data/num_candidates.dat <==
Samples ce_hotpot 
0 81.1
1 82.5
2 83.3
3 82.1
4 81.8
